Continuous Authentication Using One-class Classifiers and their Fusion

While developing continuous authentication systems (CAS), we generally assume that samples from both genuine and impostor classes are readily available. However, the assumption may not be true in certain circumstances. Therefore, we explore the possibility of implementing CAS using only genuine samples. Specifically, we investigate the usefulness of four one-class classifiers OCC (elliptic envelope, isolation forest, local outliers factor, and one-class support vector machines) and their fusion. The performance of these classifiers was evaluated on four distinct behavioral biometric datasets, and compared with eight multi-class classifiers (MCC). The results demonstrate that if we have sufficient training data from the genuine user the OCC, and their fusion can closely match the performance of the majority of MCC. Our findings encourage the research community to use OCC in order to build CAS as they do not require knowledge of impostor class during the enrollment process.

==> README.txt <==

To make a sample ISBA 2018, copy the contents of this directory
somewhere, and type

 latex submission_isba2018_template

or 

 pdflatex submission_isba2018_template

To build your submission, copy submission_isba2018_template.tex to a new file with 
a more appropriate name, e.g. isba2018_my_paper.tex, and proceed. 



